Unveiling the atomic hydrogen-halo mass relation via spectral stacking

Measuring the HI-halo mass scaling relation (HIHM) is fundamental to understanding the role of HI in galaxy formation and its connection to structure formation. While direct measurements of the HI mass in haloes are possible using HI-spectral stacking, the reported shape of the relation depends on the techniques used to measure it (e.g. monotonically increasing with mass versus flat, mass-independent). Using a simulated HI and optical survey produced with the SHARK semi-analytic galaxy formation model, we investigate how well different observational techniques can recover the intrinsic, theoretically predicted, HIHM relation. We run a galaxy group finder and mimic the HI stacking procedure adopted by different surveys and find we can reproduce their observationally derived HIHM relation. However, none of the adopted techniques recover the underlying HIHM relation predicted by the simulation. We find that systematic effects in halo mass estimates of galaxy groups modify the inferred shape of the HIHM relation from the intrinsic one in the simulation, while contamination by interloping galaxies, not associated with the groups, contribute to the inferred HI mass of a halo mass bin, when using large velocity windows for stacking. The effect of contamination is maximal at Mvir~10^(12-12.5)Msol. Stacking methods based on summing the HI emission spectra to infer the mean HI mass of galaxies of different properties belonging to a group suffer minimal contamination but are strongly limited by the use of optical counterparts, which miss the contribution of dwarf galaxies. Deep spectroscopic surveys will provide significant improvements by going deeper while maintaining high spectroscopic completeness; for example, the WAVES survey will recover ~52% of the total HI mass of the groups with Mvir~10^(14)Msol compared to ~21% in GAMA.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
